A Multimodal Benchmark Dataset and Model for Crop Disease Diagnosis

While conversational generative AI has shown considerable potential in enhancing decision-making for agricultural professionals, its exploration has predominantly been anchored in text-based interactions. The evolution of multimodal conversational AI, leveraging vast amounts of image-text data from diverse sources, marks a significant stride forward. However, the application of such advanced vision-language models in the agricultural domain, particularly for crop disease diagnosis, remains underexplored. In this work, we present the crop disease domain multimodal (CDDM) dataset, a pioneering resource designed to advance the field of agricultural research through the application of multimodal learning techniques. The dataset comprises 137,000 images of various crop diseases, accompanied by 1 million question-answer pairs that span a broad spectrum of agricultural knowledge, from disease identification to management practices. By integrating visual and textual data, CDDM facilitates the development of sophisticated question-answering systems capable of providing precise, useful advice to farmers and agricultural professionals. We demonstrate the utility of the dataset by finetuning state-of-the-art multimodal models, showcasing significant improvements in crop disease diagnosis. Specifically, we employed a novel finetuning strategy that utilizes low-rank adaptation (LoRA) to finetune the visual encoder, adapter and language model simultaneously. Our contributions include not only the dataset but also a finetuning strategy and a benchmark to stimulate further research in agricultural technology, aiming to bridge the gap between advanced AI techniques and practical agricultural applications. The dataset is available at https: //github.com/UnicomAI/UnicomBenchmark/tree/main/CDDMBench.

==> VLess_Server1.yml <==
port: 7890
mixed-port: 7890
allow-lan: false
mode: rule
log-level: info
external-controller: '127.0.0.1:9090'

proxies:
  - name: "VLess_Server1"
    type: vless
    server: 18.223.4.40
    port: 9046
    uuid: a919c05d-8f4b-4d52-9acf-a3508eefbfd2
    cipher: none
    network: tcp
    security: none
    udp: true # This depends on whether you need UDP support; remove if not needed

proxy-groups:
  - name: "Auto"
    type: select
    proxies:
      - "VLess_Server1"
      - DIRECT

rules:
  - DOMAIN-SUFFIX,google.com,Auto
  - DOMAIN-KEYWORD,netflix,Auto
  - GEOIP,CN,DIRECT
  - MATCH,Auto
  
tun:
  enable: true
  stack: system # system: 适用于大多数情况
  dns-hijack:
    - 198.18.0.2:53
dns:
  enable: true
  listen: 0.0.0.0:53
  enhanced-mode: fake-ip
  nameserver:
    - 8.8.8.8
    - 1.1.1.1

